Graph Refinement based Airway Extraction using Mean-Field Networks and Graph Neural Networks

Graph refinement, or the task of obtaining subgraphs of interest from over-complete graphs, can have many varied applications. In this work, we extract trees or collection of sub-trees from image data by, first deriving a graph-based representation of the volumetric data and then, posing the tree extraction as a graph refinement task. We present two methods to perform graph refinement. First, we use mean-field approximation (MFA) to approximate the posterior density over the subgraphs from which the optimal subgraph of interest can be estimated. Mean field networks (MFNs) are used for inference based on the interpretation that iterations of MFA can be seen as feed-forward operations in a neural network. This allows us to learn the model parameters using gradient descent. Second, we present a supervised learning approach using graph neural networks (GNNs) which can be seen as generalisations of MFNs. Subgraphs are obtained by training a GNN-based graph refinement model to directly predict edge probabilities. We discuss connections between the two classes of methods and compare them for the task of extracting airways from 3D, low-dose, chest CT data. We show that both the MFN and GNN models show significant improvement when compared to one baseline method, that is similar to a top performing method in the EXACT'09 Challenge, and a 3D U-Net based airway segmentation model, in detecting more branches with fewer false positives.

==> files/exact_rg.txt <==
73.31694402420574 0.538737814263725
91.13071743673092 3.4677816035415643
75.92116538131962 26.50352550808793
62.0281273131014 1.004134672179563
80.86860912589337 1.14247311827957
82.73308650286098 1.2057877813504823
70.95977417078333 0.14895729890764647
69.65592972181553 0.3143006809848088
74.74137931034483 0.402067777139575
75.82417582417584 3.0354131534569984
78.886925795053 1.2168141592920354
84.99668068156672 1.7395753389613713
75.87354409317804 0.32786885245901637
74.19809658089531 2.229447282861124
90.09812667261374 0.14829461196243204
84.35054773082942 0.43103448275862066
70.79374808458473 4.584882280049566
85.26057203018074 1.3200649878147848
76.79465776293824 3.4120734908136483
76.68426610348469 2.5757982291387176
81.00740740740741 4.970455335418839
87.17494089834514 3.468586387434555
78.47589424572317 3.555045871559633
86.11372918630225 4.160839160839161
61.1344537815126 0.3993154592127781
75.26881720430107 1.7857142857142858
71.8609865470852 3.02571860816944
70.45543012845465 4.485488126649076
77.6895067858325 26.90750545001557
82.39910313901345 12.655971479500892
72.69945355191257 1.481042654028436
73.42491710090005 0.7046764894298526

